Constraining Hot Dark Matter Sub-Species with Weak Lensing and the Cosmic Microwave Background Radiation

Although it is well known that the bulk of dark matter (DM) has to be cold, the existence of an additional sub-dominant, hot species remains a valid possibility. In this paper we investigate the potential of the cosmic shear power spectrum to constrain such a mixed (hot plus cold) DM scenario with two additional free parameters, the hot-to-total DM fraction ($f_{\rm hdm}$) and the thermal mass of the hot component ($m_{\rm hdm}$). Running a Bayesian inference analysis for both the Kilo-Degree Survey cosmic shear data (KiDS) as well as the Cosmic Microwave Background (CMB) temperature and polarisation data from Planck, we derive new constraints for the mixed DM scenario. We find a 95 per cent confidence limit of $f_{\rm hdm}<0.08$ for a very hot species of $m_{\rm hdm}\leq20$ eV. This constraint is weakened to $f_{\rm hdm}<0.25$ for $m_{\rm hdm}\leq80$ eV. Scenarios with masses above $m_{\rm hdm}\sim200$ eV remain unconstrained by the data. Next to providing limits, we investigate the potential of mixed DM to address the clustering (or $S_8$) tension between lensing and the CMB. We find a reduction of the 2D ($\Omega_m - S_8$) tension from 2.9$\sigma$ to 1.6$\sigma$ when going from a pure cold DM to a mixed DM scenario. When computing the 1D gaussian tension on $S_8$ the improvement is milder, from 2.4$\sigma$ to 2.0$\sigma$.

==> paper_mdm_diff.txt <==
%                                                                 aa.dem
%DIF LATEXDIFF DIFFERENCE FILE
%DIF DEL /Users/fh272693/Downloads/Hervas_MDM_paper_referee_adressed copy/paper.tex   Fri Mar 29 10:31:28 2024
%DIF ADD /Users/fh272693/Downloads/paper.tex                                          Sun Apr 28 18:33:38 2024
% AA vers. 9.1, LaTeX class for Astronomy & Astrophysics
% demonstration file
%                                                       (c) EDP Sciences
%-----------------------------------------------------------------------
%
%\documentclass[referee]{aa} % for a referee version
%\documentclass[onecolumn]{aa} % for a paper on 1 column  
%\documentclass[longauth]{aa} % for the long lists of affiliations 
%\documentclass[letter]{aa} % for the letters 
%\documentclass[bibyear]{aa} % if the references are not structured 
%                              according to the author-year natbib style

%

\documentclass[]{aa}  
\makeatletter
\renewcommand*\aa@pageof{, page \thepage{} of \pageref*{LastPage}}
\makeatother
%
\usepackage{graphicx}
\usepackage{ulem}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\usepackage{hyperref}

\usepackage{txfonts}
\usepackage{todonotes}
\usepackage{caption}
%\usepackage{subcaption}
\usepackage{amssymb}

\usepackage{dcolumn}
\usepackage{bm} 

%DIF 35a35-36
\usepackage{float} %DIF > 
 %DIF > 
%DIF -------
\usepackage{titlesec}
\setcounter{secnumdepth}{4}

\newcommand{\SG}[1]{\textcolor{orange}{#1}}
%DIF 39a41
 %DIF > 
%DIF -------

\newcommand{\kids}{\texttt{KiDS}}
\newcommand{\kidsdata}{\texttt{KiDS-1000}}

\hypersetup{colorlinks=true, linkcolor=blue, citecolor = blue, urlcolor=cyan}

%%%%% GP: can remove these before publication
\usepackage{soul}
\newcommand{\GPt}[1]{\textcolor{magenta}{#1}}
\newcommand{\GPc}[1]{\textcolor{magenta}{[\textbf{Gabri}: #1]}}

\let\oldpageref\pageref
\renewcommand{\pageref}{\oldpageref*}
\captionsetup[table]{skip=10pt}
% \newcommand{\jozef}[1]{\textcolor{purple}{#1}}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\usepackage[options]{hyperref}
% To add links in your PDF file, use the package "hyperref"
% with options according to your LaTeX or PDFLaTeX drivers.
%
%DIF PREAMBLE EXTENSION ADDED BY LATEXDIFF
%DIF UNDERLINE PREAMBLE %DIF PREAMBLE
\RequirePackage[normalem]{ulem} %DIF PREAMBLE
\RequirePackage{color}\definecolor{RED}{rgb}{1,0,0}\definecolor{BLUE}{rgb}{0,0,1} %DIF PREAMBLE
\providecommand{\DIFaddtex}[1]{{\protect\color{blue}\uwave{#1}}} %DIF PREAMBLE
\providecommand{\DIFdeltex}[1]{{\protect\color{red}\sout{#1}}}                      %DIF PREAMBLE
%DIF SAFE PREAMBLE %DIF PREAMBLE
\providecommand{\DIFaddbegin}{} %DIF PREAMBLE
\providecommand{\DIFaddend}{} %DIF PREAMBLE
\providecommand{\DIFdelbegin}{} %DIF PREAMBLE
\providecommand{\DIFdelend}{} %DIF PREAMBLE
\providecommand{\DIFmodbegin}{} %DIF PREAMBLE
\providecommand{\DIFmodend}{} %DIF PREAMBLE
%DIF FLOATSAFE PREAMBLE %DIF PREAMBLE
\providecommand{\DIFaddFL}[1]{\DIFadd{#1}} %DIF PREAMBLE
\providecommand{\DIFdelFL}[1]{\DIFdel{#1}} %DIF PREAMBLE
\providecommand{\DIFaddbeginFL}{} %DIF PREAMBLE
\providecommand{\DIFaddendFL}{} %DIF PREAMBLE
\providecommand{\DIFdelbeginFL}{} %DIF PREAMBLE
\providecommand{\DIFdelendFL}{} %DIF PREAMBLE
%DIF HYPERREF PREAMBLE %DIF PREAMBLE
\providecommand{\DIFadd}[1]{\texorpdfstring{\DIFaddtex{#1}}{#1}} %DIF PREAMBLE
\providecommand{\DIFdel}[1]{\texorpdfstring{\DIFdeltex{#1}}{}} %DIF PREAMBLE
\newcommand{\DIFscaledelfig}{0.5}
%DIF HIGHLIGHTGRAPHICS PREAMBLE %DIF PREAMBLE
\RequirePackage{settobox} %DIF PREAMBLE
\RequirePackage{letltxmacro} %DIF PREAMBLE
\newsavebox{\DIFdelgraphicsbox} %DIF PREAMBLE
\newlength{\DIFdelgraphicswidth} %DIF PREAMBLE
\newlength{\DIFdelgraphicsheight} %DIF PREAMBLE
% store original definition of \includegraphics %DIF PREAMBLE
\LetLtxMacro{\DIFOincludegraphics}{\includegraphics} %DIF PREAMBLE
\newcommand{\DIFaddincludegraphics}[2][]{{\color{blue}\fbox{\DIFOincludegraphics[#1]{#2}}}} %DIF PREAMBLE
\newcommand{\DIFdelincludegraphics}[2][]{% %DIF PREAMBLE
\sbox{\DIFdelgraphicsbox}{\DIFOincludegraphics[#1]{#2}}% %DIF PREAMBLE
\settoboxwidth{\DIFdelgraphicswidth}{\DIFdelgraphicsbox} %DIF PREAMBLE
\settoboxtotalheight{\DIFdelgraphicsheight}{\DIFdelgraphicsbox} %DIF PREAMBLE
\scalebox{\DIFscaledelfig}{% %DIF PREAMBLE
\parbox[b]{\DIFdelgraphicswidth}{\usebox{\DIFdelgraphicsbox}\\[-\baselineskip] \rule{\DIFdelgraphicswidth}{0em}}\llap{\resizebox{\DIFdelgraphicswidth}{\DIFdelgraphicsheight}{% %DIF PREAMBLE
\setlength{\unitlength}{\DIFdelgraphicswidth}% %DIF PREAMBLE
\begin{picture}(1,1)% %DIF PREAMBLE
\thicklines\linethickness{2pt} %DIF PREAMBLE
{\color[rgb]{1,0,0}\put(0,0){\framebox(1,1){}}}% %DIF PREAMBLE
{\color[rgb]{1,0,0}\put(0,0){\line( 1,1){1}}}% %DIF PREAMBLE
{\color[rgb]{1,0,0}\put(0,1){\line(1,-1){1}}}% %DIF PREAMBLE
\end{picture}% %DIF PREAMBLE
}\hspace*{3pt}}} %DIF PREAMBLE
} %DIF PREAMBLE
\LetLtxMacro{\DIFOaddbegin}{\DIFaddbegin} %DIF PREAMBLE
\LetLtxMacro{\DIFOaddend}{\DIFaddend} %DIF PREAMBLE
\LetLtxMacro{\DIFOdelbegin}{\DIFdelbegin} %DIF PREAMBLE
\LetLtxMacro{\DIFOdelend}{\DIFdelend} %DIF PREAMBLE
\DeclareRobustCommand{\DIFaddbegin}{\DIFOaddbegin \let\includegraphics\DIFaddincludegraphics} %DIF PREAMBLE
\DeclareRobustCommand{\DIFaddend}{\DIFOaddend \let\includegraphics\DIFOincludegraphics} %DIF PREAMBLE
\DeclareRobustCommand{\DIFdelbegin}{\DIFOdelbegin \let\includegraphics\DIFdelincludegraphics} %DIF PREAMBLE
\DeclareRobustCommand{\DIFdelend}{\DIFOaddend \let\includegraphics\DIFOincludegraphics} %DIF PREAMBLE
\LetLtxMacro{\DIFOaddbeginFL}{\DIFaddbeginFL} %DIF PREAMBLE
\LetLtxMacro{\DIFOaddendFL}{\DIFaddendFL} %DIF PREAMBLE
\LetLtxMacro{\DIFOdelbeginFL}{\DIFdelbeginFL} %DIF PREAMBLE
\LetLtxMacro{\DIFOdelendFL}{\DIFdelendFL} %DIF PREAMBLE
\DeclareRobustCommand{\DIFaddbeginFL}{\DIFOaddbeginFL \let\includegraphics\DIFaddincludegraphics} %DIF PREAMBLE
\DeclareRobustCommand{\DIFaddendFL}{\DIFOaddendFL \let\includegraphics\DIFOincludegraphics} %DIF PREAMBLE
\DeclareRobustCommand{\DIFdelbeginFL}{\DIFOdelbeginFL \let\includegraphics\DIFdelincludegraphics} %DIF PREAMBLE
\DeclareRobustCommand{\DIFdelendFL}{\DIFOaddendFL \let\includegraphics\DIFOincludegraphics} %DIF PREAMBLE
%DIF COLORLISTINGS PREAMBLE %DIF PREAMBLE
\RequirePackage{listings} %DIF PREAMBLE
\RequirePackage{color} %DIF PREAMBLE
\lstdefinelanguage{DIFcode}{ %DIF PREAMBLE
%DIF DIFCODE_UNDERLINE %DIF PREAMBLE
  moredelim=[il][\color{red}\sout]{\%DIF\ <\ }, %DIF PREAMBLE
  moredelim=[il][\color{blue}\uwave]{\%DIF\ >\ } %DIF PREAMBLE
} %DIF PREAMBLE
\lstdefinestyle{DIFverbatimstyle}{ %DIF PREAMBLE
	language=DIFcode, %DIF PREAMBLE
	basicstyle=\ttfamily, %DIF PREAMBLE
	columns=fullflexible, %DIF PREAMBLE
	keepspaces=true %DIF PREAMBLE
} %DIF PREAMBLE
\lstnewenvironment{DIFverbatim}{\lstset{style=DIFverbatimstyle}}{} %DIF PREAMBLE
\lstnewenvironment{DIFverbatim*}{\lstset{style=DIFverbatimstyle,showspaces=true}}{} %DIF PREAMBLE
%DIF END PREAMBLE EXTENSION ADDED BY LATEXDIFF

\begin{document}


\title{Constraining \DIFdelbegin \DIFdel{Hot Dark Matter Sub-Species }\DIFdelend \DIFaddbegin \DIFadd{hot dark matter sub-species }\DIFaddend with \DIFdelbegin \DIFdel{Weak Lensing }\DIFdelend \DIFaddbegin \DIFadd{weak lensing }\DIFaddend and the \DIFdelbegin \DIFdel{Cosmic Microwave Background Radiation}\DIFdelend \DIFaddbegin \DIFadd{cosmic microwave background radiation}\DIFaddend }
\titlerunning{Constraining Hot Dark Matter Sub-Species with WL and the CMB}
  \author{Fabian Hervas Peters\thanks{fabian.hervaspeters@cea.fr}\inst{1,2}
          \and 
          Aurel Schneider\inst{1}
          \and
          Jozef Bucko\inst{1}
          \and
          Sambit K. Giri\inst{1,3}
          \and
          Gabriele Parimbelli\inst{4,5,6}
          }

  \institute{Institute for Computational Science, University of Zurich, Winterthurerstrasse 190, 8057 Zurich, Switzerland \and
  Université Paris-Saclay, Université Paris Cité, CEA, CNRS, Astrophysique, Instrumentation et Modélisation Paris-Saclay, 91191 Gif-sur-Yvette, France \and 
  Nordita, KTH Royal Institute of Technology and Stockholm University, Hannes Alf\'vens v\"ag 12, SE-106 91 Stockholm, Sweden \and 
  Institute of Space Sciences (ICE, CSIC), Campus UAB, Carrer de Can Magrans, s/n, 08193 Barcelona, Spain \and 
  Dipartimento di Fisica, Universit\`a degli studi di Genova, and INFN-Sezione di Genova, via Dodecaneso 33, 16146 Genova, Italy \and
  SISSA, International School for Advanced Studies, Via Bonomea 265, 34136 Trieste, Italy
    }

  \date{Received: XX, XX, XXXX. Accepted: YY, YY, YYYY, Report Number: NORDITA 2023-032}


%   \date{Received September 15, 1996; accepted March 16, 1997}

% \abstract{}{}{}{}{} 
% 5 {} token are mandatory

  \abstract
  % context heading (optional)
  % {} leave it empty if necessary  
   {
    Although it is well known that the bulk of dark matter (DM) has to be cold, the existence of an additional sub-dominant, hot species remains a valid possibility. In this paper we investigate the potential of the cosmic shear power spectrum to constrain such a mixed (hot plus cold) DM scenario with two additional free parameters, the hot-to-total DM fraction ($f_{\rm hdm}$) and the thermal mass of the hot component ($m_{\rm hdm}$). Running a Bayesian inference analysis for both the Kilo-Degree Survey cosmic shear data (\kidsdata) as well as the \DIFdelbegin \DIFdel{Cosmic Microwave Background }\DIFdelend \DIFaddbegin \DIFadd{cosmic microwave background }\DIFaddend (CMB) temperature and polarisation data from {\tt Planck}, we derive new constraints for the mixed DM scenario. We find a 95 per cent confidence limit of $f_{\rm hdm}<0.08$ for a very hot species of $m_{\rm hdm}\leq20$ eV. This constraint is weakened to $f_{\rm hdm}<0.25$ for $m_{\rm hdm}\leq80$ eV. Scenarios with masses above $m_{\rm hdm}\sim200$ eV remain unconstrained by the data. Next to providing limits, we investigate the potential of mixed DM to address the clustering (or $S_8$) tension between lensing and the CMB. We find a reduction of the 2D ($\Omega_m - S_8$) tension from 2.9$\sigma$ to 1.6$\sigma$ when going from a pure cold DM to a mixed DM scenario. When computing the 1D \DIFdelbegin \DIFdel{gaussian }\DIFdelend \DIFaddbegin \DIFadd{Gaussian }\DIFaddend tension on $S_8$ the improvement is milder, from 2.4$\sigma$ to 2.0$\sigma$.

   } 

   \keywords{Dark Matter, Cosmic Shear, Weak Lensing, Emulation, $S_8$~tension}

   \maketitle
%
%-------------------------------------------------------------------

\section{Introduction}
\label{sec:intro}
During the early 1980s, neutrino particles were considered as dark matter (DM) candidates due to the mounting evidence of non-zero neutrino masses from particle physics experiments \citep{zeldovich_giant_1982, bond_how_1983}. This prompted the development of a top-bottom approach to structure formation, where massive "Zel'dovich Pancakes" were theorised to collapse or fragment into halos and galaxies. Such an approach was thought to allow for galaxy formation despite the substantial free-streaming properties of neutrino particles which counteract the gravitational clustering. However, the neutrino hot dark matter (HDM) model was quickly abandoned in favour of the cold dark matter (CDM) paradigm which predicted a more gradual build-up of galaxies in much better agreement with observations \citep{blumenthal_formation_1984}.

While CDM became a main component of the widely accepted $\Lambda$CDM theory, small-scale inconsistencies left room for hot and warm sub-components of DM. These inconsistencies included the missing satellite problem, relating to the mismatch between predicted DM sub-haloes and observed satellite galaxies, and the cusp-core problem, which involved the discrepancy between cuspy halo profiles from gravity-only simulations and cored profiles of observed dwarf galaxies \citep{moore_dark_1999, de_blok_core-cusp_2010}. One popular hypothesis to address these issues was the existence of a warm or hot \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend sub-components \citep[e.g.][]{boyanovsky_dark_2008,Anderhalden:2012jc}. However, subsequent observations have shown this solution to be in tension with other data from the Lyman-$\alpha$ forest \citep{viel_warm_2013,markovic_lyman-_2014} and Milky Way satellite counts \citep{schneider_warm_2014}.

Today it is well established that the missing satellite and cusp-core problems can be alleviated by baryonic feedback effects and do not require additional modifications of the \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend sector \citep[e.g.][]{brooks_baryonic_2013,del_popolo_review_2021}. However, in recent years another clustering tension has appeared between the $S_8$ clustering parameter from the \DIFdelbegin \DIFdel{cosmic microwave background (CMB ) }\DIFdelend \DIFaddbegin \DIFadd{CMB }\DIFaddend experiment {\tt Planck} and the stage-III lensing surveys {\tt KiDS} \cite[Kilo Degree Survey,][]{heymans_kids-1000_2021}, DES \cite[Dark Energy Survey,][]{amon_consistent_2022,des_collaboration_dark_2022}, or HSC \citep[Hyper Suprime Camera,][]{hsc_collaboration}. The $S_8$ parameter is defined as
\begin{equation}
S_8=\sigma_8\sqrt{\Omega_m/0.3},
\end{equation}
which includes the cosmological parameters $\Omega_m$ and $\sigma_8$, describing the matter abundance and the clustering amplitude, respectively. 

Attempts to alleviate the $S_8$ tension are often based on extensions to the $\Lambda$CDM framework that lead to modifications of the clustering process between the last scattering surface of the CMB and today. A few examples are decaying \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend models \citep{fus_decaying_2022,abellan_linear_2021,bucko_constraining_2023,bucko_probing_2023}, new couplings between dark energy and \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend \citep{poulin_sigma-8_2022}, or \DIFdelbegin \DIFdel{dark matter-baryon }\DIFdelend \DIFaddbegin \DIFadd{DM-baryon }\DIFaddend scattering \citep{he_s_8_2023}. 

In \DIFdelbegin \DIFdel{\mbox{%DIFAUXCMD
\cite{das_non-thermal_2021}}\hskip0pt%DIFAUXCMD
}\DIFdelend \DIFaddbegin \DIFadd{\mbox{%DIFAUXCMD
\cite{das_non-thermal_2022}}\hskip0pt%DIFAUXCMD
}\DIFaddend , the effect of a hot sub-component of DM on the $S_8$ tension is studied at the linear level, assuming observations from the CMB together with low-redshift galaxy clustering probes. In this paper, we \DIFdelbegin \DIFdel{consider }\DIFdelend \DIFaddbegin \DIFadd{considered }\DIFaddend the same physical scenario, but we \DIFdelbegin \DIFdel{model }\DIFdelend \DIFaddbegin \DIFadd{modeled }\DIFaddend the full non-linear process of structure formation. This \DIFdelbegin \DIFdel{allows }\DIFdelend \DIFaddbegin \DIFadd{allowed }\DIFaddend us to predict at the same time the CMB and the weak-lensing signal, obtaining a self-consistent test of the mixed DM scenario from these observations.

Another important goal of the present work \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{was }\DIFaddend to use data from {\tt KiDS} and {\tt Planck} to derive new constraints on the particle mass ($m_{\rm hdm}$) and the fraction of hot-to-total \DIFdelbegin \DIFdel{dark matter
}\DIFdelend \DIFaddbegin \DIFadd{DM
}\DIFaddend \begin{equation} \label{f_wdm}
f_{\text{hdm}}=\frac{\Omega_{\text{hdm}}}{\Omega_{\text{hdm}}+\Omega_{\text{cdm}}},
\end{equation}
where $\Omega_{\rm cdm}$ and $\Omega_{\rm hdm}$ are the abundances of the cold and hot components, respectively. In particular, we are interested in models with a \DIFdelbegin \DIFdel{hot DM }\DIFdelend \DIFaddbegin \DIFadd{HDM }\DIFaddend particle mass in the eV to keV range. In this mass regime, not many constraints currently exist as previous investigations have focused on either the sub-eV \citep{planck_coll_planck_2020} or the keV mass scales \citep{boyarsky_lyman-alpha_2009,Schneider:2014rda, baur_constraints_2017}.

In general, an additional \DIFdelbegin \DIFdel{hot DM }\DIFdelend \DIFaddbegin \DIFadd{HDM }\DIFaddend component leads to a suppression of the matter power spectrum at small scales \citep{viel_warm_2013}. This suppression is caused by the free-streaming of the hot component and depends on both the particle mass and the momentum distribution \citep[e.g.][]{boyarsky_lyman-alpha_2009,Merle:2015vzu}. Depending on the hot-to-total \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend fraction ($f_{\rm hdm}$), the suppression can either have %the shape of 
a steep cutoff (if $f_{\rm hdm}$ is close to one) or it can be more gradual and shallow (if $f_{\rm hdm}$ remains close to zero).

The \DIFdelbegin \DIFdel{mixed dark matter }\DIFdelend \DIFaddbegin \DIFadd{MDM }\DIFaddend terminology is convenient in cosmological studies as it allows us to group together a wide variety of differently motivated theoretical models into a single phenomenological framework. Some prospective candidates in this mass range are the gravitino \citep[e.g.]{osato_cosmological_2016} 
and the sterile neutrino \citep{dodelson_sterile_1994, shi_new_1999}. The latter has been studied extensively for a variety of different production mechanisms, such as non-resonant mixing, resonant mixing or production via early decays \citep[see][for a review]{Drewes:2016upu}.
Since these particles are never in thermal equilibrium, their momenta cannot be described by a Maxwell-Boltzmann distribution. As a consequence, they exhibit some differences in the way they suppress the matter power spectrum. However, in many cases, a simple re-mapping of the particle mass allows us to interpret the suppression in terms of the standard thermal particles at a sufficient accuracy \citep{abazajian2006production,Merle:2014xpa,bozek_resonant_2016}.

The same occurs in the ultra-light axion scenario with one or several axion-like particles \citep{Marsh:2013ywa,hlozek_search_2015,giri_imprints_2022,vogt_improved_2023,rogers_ultra-light_2023}. In principle, these bosonic DM particles exhibit very different dynamics at the scale of their particle wavelengths. However, for many applications, the results can be brought into reasonable agreement with the fermionic mixed DM scenario  \citep{Hui:2016ltb}. 

Finally, many interacting \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend scenarios have a similar effect on structure formation as the simple \DIFdelbegin \DIFdel{mixed dark matter }\DIFdelend \DIFaddbegin \DIFadd{MDM }\DIFaddend model. This is especially true for the case where potential interactions of the dark sector are restricted to the early universe as is the case for most of the ETHOS \citep{cyr-racine_ethoseffective_2016} parameter space, for example. In this particular, simplest non-minimal scenario, the DM particle is allowed to interact with a mediator particle playing the role of dark radiation. The early-universe interactions between the DM and dark radiation particles cause a suppression of the power spectrum at small scales including, in some cases, dark acoustic oscillation features. As these features quickly disappear at nonlinear scales \citep{Schaeffer:2021qwm}, the ETHOS interaction framework often resembles the mixed DM case \citep{Archidiacono:2019wdp}.

In summary, the analysis presented in this paper is, strictly speaking, valid for the case of a mixed DM scenario where the hot particles undergo free streaming caused by a momentum distribution that is identical or close to a Maxwell-Boltzmann distribution. The prime example of such a model is CDM combined with a sterile neutrino produced in the standard way via the Dodelson-Widrow scenario. However, many other DM models mentioned above will yield very similar results and some of the conclusions can be transferred to other scenarios.


%Some recent studies characterized the effects of more exotic particle distributions then a rescaled Fermi-Dirac type \citep{banerjee_signatures_2022,das_non-thermal_2021}. Other studies focused on very light thermal relics \citep{xu_cosmological_2022,popa_subdominant_2015}.


%DIF < ADD free streaming scale+conversion
\DIFdelbegin %DIFDELCMD < 

%DIFDELCMD < %%%
\DIFdelend In the next section, we will describe our data analysis modeling method. In Section~\ref{sec:results}, we will present our findings, and finally, we will conclude our study in Section~\ref{sec:conclusion}.

\section{Methods}
In this section, we summarise our pipeline to predict the cosmic shear and the CMB data for both the CDM and MDM models. Note that the description remains at a general level, more details can be found in \cite{schneider_constraining_2022} and \cite{bucko_constraining_2023}.


% \begin{center}
\begin{figure*}
\centering
%

\includegraphics[width=0.85\textwidth]{included_plots/cls_cwdm_planck_cl.jpeg}
%
\caption{\label{fig:mwdm_cl} Auto and cross angular band power spectra of the \kidsdata{} data set separated in five tomographic redshift bins (black data points). The data is obtained from \citet{asgari_kids-1000_2021}. The lines correspond to predictions assuming a $\Lambda$CDM model (orange dashed) and three $\Lambda$MDM models with fixed thermal mass ($m_{\rm hdm}=50$  keV) and increasing hot-to-total DM fraction ($f_{\rm hdm}=$0.1, 0.5, 1.0) in green, purple, and blue. All plotted models are run assuming the Planck-18 best-fitting cosmology. }
%
\end{figure*}
% \end{center}

\subsection{Cosmic Shear Signal}\label{sec:CSsig}
For this analysis, we \DIFdelbegin \DIFdel{rely }\DIFdelend \DIFaddbegin \DIFadd{relied }\DIFaddend on the band power data from the \kidsdata{}  cosmic shear observations published 
in \citet{asgari_kids-1000_2021}. A detailed description of how to obtain predictions for the band power data is given in \citet{joachimi_kids-1000_2021}. See also Sec.~3.1. of \citet{schneider_constraining_2022} for more details. In general, the band power data is obtained via an integral over the angular power spectrum multiplied by the band filter functions \citep{joachimi_kids-1000_2021}. The angular power spectrum is obtained via the Limber approximation \citep{limber_analysis_1953}
\begin{equation}
C_{i,j}^{A,B}(\ell)=\int_0^{\chi_H}\frac{W_i^A(\chi)W_j^B(\chi)}{f_\kappa(\chi)^2}P_{\rm tot}\left(\frac{\ell}{\chi},\chi\right) \ d\chi
\end{equation}
where the $i,j$ subscripts refer to the tomographic redshift bins and $P_\mathrm{tot}$ is the total matter power spectrum.

The window functions $W_A$ and $W_B$ describe the lensing (G) and intrinsic alignment (I) weights, [A,B] $\in$ [I,G]. In a flat universe, they are given by
\begin{eqnarray}
W^G_{i}(\chi) &=& \frac{3\Omega_m H_0^2}{2c^2}  \chi(1+z) \int_{\chi}^{\chi_H} d\chi' n_{i,S}(\chi') \frac{(\chi'-\chi)}{\chi'} \ ,\nonumber\\
W_i^I(\chi)&=-&A_{IA} \frac{C_1 \rho_{\text{cr}}\Omega_m}{D(z)}n_{i,S}(\chi) \ ,
\end{eqnarray} 
where $\chi$ is the comoving distance, $H_0$ the Hubble parameter, $\rho_{cr}$ the critical density, and $D(z)$ the growth factor. The redshift distribution of galaxies, $n_{i,S}(z)$, is obtained from \citet{asgari_kids-1000_2021} assuming 5 tomographic bins. The parameter $A_{IA}$ describes the amplitude of the intrinsic alignment effect -- assuming the Non-Linear Alignment (NLA) Model described in \citet{hirata_intrinsic_2010} and \citet{hildebrandt_kids-450_2017} -- and \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{was }\DIFaddend kept as a free parameter. The  $C_1$ value was calibrated to match SuperCOSMOS Sky Surveys (SSS) observations \citep{brown_measurement_2002}, such that the free parameter $A_{IA}$ has value of unity. In accordance with \cite{heymans_kids-1000_2021}, any redshift dependence of the intrinsic alignment effect \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{was }\DIFaddend ignored for this analysis.

The total nonlinear matter power spectrum is given by
\begin{equation}\label{PStot}
% P_{\rm tot} (k) =  S_{\rm baryon}(k)\times S_{\rm mdm}(z)\times P_{\rm NL}(k).
P_{\rm tot} (k,z) =  S_{\rm baryon}(k,z)\times S_{\rm mdm}(k,z)\times P_{\rm NL}(k,z) \ ,
\end{equation}
where $P_{\rm NL}(k,z)$ is the nonlinear, gravity-only, matter power spectrum obtained with the {\tt revised\_halofit} method of \citet{takahashi_revising_2012}. Note that $P_{\rm NL}(k,z)$ only depends on the cosmological\DIFaddbegin \DIFadd{, }\DIFaddend but not on any astrophysical or \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend parameters. The function $S_{\rm baryon}(k,z)$ refers to the suppression due to the baryonic feedback effect. We \DIFdelbegin \DIFdel{model }\DIFdelend \DIFaddbegin \DIFadd{modeled }\DIFaddend this effect using the emulator {\tt BCemu} \citep{giri_emulation_2021}, which is based on the baryonification method \citep{schneider_new_2015,Schneider:2018pfw}. 
This emulator depends on the cosmic baryon fraction ($f_b=\Omega_b/\Omega_m$) plus seven free baryonic parameters. However, instead of varying all of them \citep[as in][]{schneider_constraining_2022}, we only vary the three baryonic parameters $\lbrace\log_{10}M_c, \eta_d, \theta_j\rbrace$ along with $f_b$. This reduced setup of parameters has been shown in \citet{giri_emulation_2021} to provide accurate fits to all investigated hydrodynamical simulations. We show posteriors of baryonic feedback parameters in Appendix~\ref{appendix:baryons}

The function $S_{\rm mdm}(k,z)$ characterizes power spectrum changes due to hot/warm \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend using an improved emulator derived from \citet{parimbelli_mixed_2021}. This new version is trained on a larger set of simulations (100 vs. 74) across a broader parameter range $(f_\mathrm{\rm hdm}, m_\mathrm{\rm hdm})$, encompassing masses as low as 0.03 keV. Initial conditions are established through the fixed-and-paired technique \citep{angulo2016cosmological}, with simulations conducted within a 120 Mpc/$h$ box. This ensures precision convergence of better than 1\% for $k\lesssim 10 \ h/$Mpc, effectively maintaining a link with the linear regime.

The emulator obviates the need for computing a separate linear MDM spectrum, as it yields the non-linear MDM power spectrum by adjusting a non-linear $\Lambda$CDM spectrum. In the parameter space accepted by the \kidsdata \ data, $\sigma_8$ discrepancies between $\Lambda$CDM and MDM calculations are negligible. Furthermore, \citet{parimbelli_mixed_2021} demonstrated that the suppression induced by MDM remains cosmology-independent within a 2\% range across various $\Omega_\mathrm m$ and $\sigma_8$ values.

Note that in our modelling we implicitly \DIFdelbegin \DIFdel{assume }\DIFdelend \DIFaddbegin \DIFadd{assumed }\DIFaddend that the baryonic feedback and MDM suppression effects are independent from each other. As a consequence, the functions $S_{\rm baryon}(k,z)$ and $S_{\rm mdm}(k,z)$ can be multiplied as shown in Eq.~(\ref{PStot}) greatly simplifying the analysis. The validity of this approximation has been confirmed in \citet{parimbelli_mixed_2021} with the help of baryonified CDM and MDM simulations. It turns out that multiplying the two suppression functions only adds a small, sub-percent error to the full power spectrum. This is significantly smaller than the estimated error of power spectrum estimator itself.


In Fig.~\ref{fig:mwdm_cl} we show the band power spectrum from the \kidsdata{} analysis together with predictions for MDM models with fixed particle mass ($m_{\rm hdm}=50$ eV) and a varying fraction ($f_{\rm hdm}=0.1,\,0.5,\,1$) using the pipeline summarised above. All other cosmological \DIFaddbegin \DIFadd{parameters }\DIFaddend are kept at the Planck 18 values. The plot shows that the higher the ratio of hot-to-cold DM, the more the band power is suppressed. Furthermore, the suppression is more pronounced at higher $l$-modes\DIFaddbegin \DIFadd{, }\DIFaddend which correspond to smaller physical scales\DIFaddbegin \DIFadd{, }\DIFaddend as well as at higher redshift bin numbers indicating a stronger suppression at larger redshift. Note that although the effect of mixed DM is very well visible, potential degeneracies with cosmology and baryonic physics may strongly reduce the effect.


The angular power spectra \DIFdelbegin \DIFdel{are }\DIFdelend \DIFaddbegin \DIFadd{were }\DIFaddend calculated using the {\tt PyCosmo} package \citep{refregier_pycosmo_2017,tarsitano_predicting_2020}. The prior ranges are summarised in Table~\ref{tab:priors}. More details about the selection of the priors are provided in \cite{bucko_constraining_2023}.
Note that for comparison, we also \DIFdelbegin \DIFdel{run }\DIFdelend \DIFaddbegin \DIFadd{ran }\DIFaddend an analysis assuming the standard $\Lambda$CDM model. We thereby find good agreement with the \kidsdata{} results from \citet{asgari_kids-1000_2021} and \citet{schneider_constraining_2022} validating our pipeline.


\subsection{CMB data}
We \DIFdelbegin \DIFdel{extend }\DIFdelend \DIFaddbegin \DIFadd{extended }\DIFaddend our exploration beyond cosmic shear and \DIFdelbegin \DIFdel{delve }\DIFdelend \DIFaddbegin \DIFadd{delved }\DIFaddend into the impact of MDM on the CMB temperature and polarization data. For this analysis, we \DIFdelbegin \DIFdel{employ }\DIFdelend \DIFaddbegin \DIFadd{employed }\DIFaddend the {\tt Planck-lite-py} module from \citet{prince_data_2019}, using the Planck-18 TTTEEE likelihood provided in the package, including low-$\ell$ bins. The Planck-18 likelihood \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{was }\DIFaddend coupled with the Boltzmann solver {\tt CLASS} \citep{blas_cosmic_2011}. {\tt CLASS} features an integrated option for additional hot and warm DM sub-species \citep{lesgourgues_cosmic_2011}.  While this study was conducted with the thermal relics mass $m_{\rm{therm,wdm}}$, a conversion is possible to sterile neutrino mass $m_{\nu_s}$ through following expression \citep[provided in][]{bozek_resonant_2016}: %through Eq.~(\ref{m_nu_conv}) provided in \citep{bozek_resonant_2016}: 
\begin{equation} \label{m_nu_conv}
    m_{\nu_,s}=3.90 \ \rm{keV} \ \left(\frac{m_{\rm{thermal}}}{1keV}\right)^{1.294}\left(\frac{f_{\rm{wdm}}\Omega_{\rm{DM}}h^2}{0.1225}\right)^{-1/3} \ .
\end{equation}
The {\tt CLASS} Boltzmann solver takes the sterile neutrino mass as an input for the {\tt m\_ncdm} parameter

In Fig.~\ref{fig:planck_cl}, we visualize the influence of an extra HDM sub-species across diverse particle masses and hot-to-total DM fractions. The three panels depict models for particle masses of $m_{\rm hdm}=\lbrace 10, 30,100\rbrace$ eV, demonstrating the diminishing effects on the $C(\ell)$ as the mass rises to $100$~eV. While the apparent increase in $C(l)_{\rm TT,\Lambda MDM}$ seems in conflict with the objective of lowering $S_8$, the larger peaks are due to a shift in the energy budget from matter to radiation when increasing $f_{hdm}$ for low masses. This decreases {$\omega_m/\omega_R$} therefore delaying the matter-radiation $z_{eq}$ which leaves a shorter time for the BAO peaks to decrease until recombination.



\begin{table}
\renewcommand{\arraystretch}{1.3}
\DIFdelbeginFL %DIFDELCMD < \scalebox{0.85}{
%DIFDELCMD < \begin{tabular}{l|c|c}
%DIFDELCMD <   Parameters & Symbol& Prior \\
%DIFDELCMD <   \hline \hline 
%DIFDELCMD <   Cold dark matter energy density&$\omega_{\rm cdm}$ & [0.051, 0.255]\\
%DIFDELCMD <   Baryon energy density&$\omega_{\rm b}$ & [0.019, 0.026]\\
%DIFDELCMD <   Initial $P(k)$ amplitude&$\log(10^{10} A_{\rm s}) $ & [1.0, 5.0] \\
%DIFDELCMD <   Hubble constant &$h$&[0.5, 0.9]\\
%DIFDELCMD <   Spectral index &$n_s$ &a[0.8, 1.3]\\
%DIFDELCMD < 

%DIFDELCMD <   \hline 
%DIFDELCMD <   Optical depth &$\tau$&$\mathcal{N}$(0.0544, 0.007)\\
%DIFDELCMD <   \hline
%DIFDELCMD <   Intrinsic Alignment amplitude&$A_{IA}$&[-2, 2]\\
%DIFDELCMD <   First gas parameter ({\fontfamily{lmtt}\selectfont BCemu}) &$\log_{10}(M_c)$&[11.0, 15.0]\\
%DIFDELCMD <   Second gas parameter ({\fontfamily{lmtt}\selectfont BCemu})&$\theta_j$&[4.0, 6.0]\\
%DIFDELCMD <   Stellar parameter ({\fontfamily{lmtt}\selectfont BCemu}) &$\eta_\delta$&[0.05, 0.40]\\
%DIFDELCMD <   \hline
%DIFDELCMD <   Hot dark matter fraction &$f_{\text{hdm}}$&[0.0, 1.0]\\
%DIFDELCMD <   Thermal mass &$\log_{10}(1/m_{\text{hdm}}(\rm{keV}))$ &[-0.17, 2.00]
%DIFDELCMD < \end{tabular}}
%DIFDELCMD < %%%
\DIFdelFL{\hspace{1.5cm}
}\DIFdelendFL \DIFaddbeginFL \scalebox{0.85}{
\begin{tabular}{l|c|c}
  Parameters & Symbol& Prior \\
  \hline \hline 
  Cold DM energy density&$\omega_{\rm cdm}$ & [0.051, 0.255]\\
  Baryon energy density&$\omega_{\rm b}$ & [0.019, 0.026]\\
  Initial $P(k)$ amplitude&$\log(10^{10} A_{\rm s}) $ & [1.0, 5.0] \\
  Hubble constant &$h$&[0.5, 0.9]\\
  Spectral index &$n_s$ &a[0.8, 1.3]\\

  \hline 
  Optical depth &$\tau$&$\mathcal{N}$(0.0544, 0.007)\\
  \hline
  Intrinsic Alignment amplitude&$A_{IA}$&[-2, 2]\\
  First gas parameter ({\fontfamily{lmtt}\selectfont BCemu}) &$\log_{10}(M_c)$&[11.0, 15.0]\\
  Second gas parameter ({\fontfamily{lmtt}\selectfont BCemu})&$\theta_j$&[4.0, 6.0]\\
  Stellar parameter ({\fontfamily{lmtt}\selectfont BCemu}) &$\eta_\delta$&[0.05, 0.40]\\
  \hline
  HDM fraction &$f_{\text{hdm}}$&[0.0, 1.0]\\
  Thermal mass &$\log_{10}(1/m_{\text{hdm}}(\rm{keV}))$ &[-0.17, 2.00]
\end{tabular}}
\DIFaddFL{\hspace{1.5cm}
}\DIFaddendFL \caption{\DIFdelbeginFL \DIFdelFL{The prior }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{Prior }\DIFaddendFL ranges used in the Planck-18 TTTEEE and \kidsdata \ analysis. We \DIFdelbeginFL \DIFdelFL{use }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{used }\DIFaddendFL flat priors for all the parameters excluding $\tau$, which has a Gaussian prior to recover the posteriors of the uncompressed analysis as explained in \citep{prince_data_2019}.
Horizontal lines distinguish: I) standard $\Lambda$CDM parameters, II) CMB only parameters, III) \kidsdata \ parameters, and IV) MDM extension parameters. }
\label{tab:priors}
\end{table}

\begin{figure*}[htp]
\includegraphics[height=6.5cm,trim=0.cm 0.1cm 0.8cm 0.5cm, clip]{included_plots/parenth_all_f_cmb_Cl_ratio_m_wdm_0.01.pdf}
\includegraphics[height=6.5cm,trim=1.7cm 0.1cm 0.8cm 0.5cm, clip]{included_plots/parenth_all_f_cmb_Cl_ratio_m_wdm_0.03.pdf}
\includegraphics[height=6.5cm,trim=1.7cm 0.1cm 0.8cm 0.5cm, clip]{included_plots/parenth_all_f_cmb_Cl_ratio_m_wdm_0.1.pdf}
%
\caption{Residual angular power spectra     of the CMB temperature fluctuations from Planck-18 assuming a mixed DM model with varying hot-to-total DM fractions (coloured lines) and a thermal particle mass of $m_{\rm hdm}=10$ eV (left), $m_{\rm hdm}=30$ eV (middle), and $m_{\rm hdm}=100$ eV (right). Note that the blue line ($f_{\rm hdm}=0$) corresponds to the $\Lambda$CDM model. The grey error bars denote the 68\% confidence interval of the Planck-18 TT data.}
\label{fig:planck_cl}
%
\end{figure*}



\subsection{Bayesian inference analysis}

We \DIFdelbegin \DIFdel{perform }\DIFdelend \DIFaddbegin \DIFadd{performed }\DIFaddend a Bayesian inference analysis with a Monte-Carlo Markov Chain (MCMC) method implemented in the {\tt emcee} package \citep{foreman-mackey_emcee_2013}. 
This method determines the posterior probability $p(\pmb{\theta}|\pmb{d})$ on the interested parameters $\pmb{\theta}$, given the observation $\pmb{d}$.
To explore the vast multidimensional parameter space, our analysis was performed on the supercomputer facilities at the Swiss National Supercomputing Centre (CSCS), running in parallel on 128 CPU cores.
Our priors $p(\pmb{\theta})$ are mostly flat and wide as described in Table~\ref{tab:priors}.
Note that we have verified our analysis pipeline by reproducing the fiducial $\Lambda$CDM analysis from {\tt Planck}.

\section{Results}\label{sec:results}
Here we present our new constraints on the MDM model (Section~\ref{sec:constraints_mdm}) and its implications on the $S_8$ tension (Section~\ref{sec:impact_S8}).

\subsection{Constraints on \DIFdelbegin \DIFdel{mixed dark matter (}\DIFdelend MDM \DIFdelbegin \DIFdel{) }\DIFdelend model}\label{sec:constraints_mdm}
The constraints on the MDM parameters \DIFdelbegin \DIFdel{are }\DIFdelend \DIFaddbegin \DIFadd{were }\DIFaddend obtained from the full Bayesian inference chains by marginalising over all parameters except $m_{\rm hdm}$ and $f_{\rm hdm}$. We show the results of this analysis in Fig.~\ref{fig:mass_limit}. All constraints are provided at the 95 \% confidence level. For a pure $\Lambda$HDM scenario with $f_{\rm hdm}=1$, the cosmic shear and CMB analysis yield constraints of $m_{\rm th}<0.2$ keV and $m_{\rm th}<0.14$ keV, respectively. We should note that these limits are significantly weaker than other constraints from e.g. Milky-Way satellite counts or the Lyman-$\alpha$ forest.

Both the cosmic shear and CMB data are much more powerful in constraining models with small hot-to-total DM fractions. For a particle mass of $m_{\rm hdm}\leq 20$ eV we obtain limits of $f_{\rm hdm}<0.09$ and $<0.08$  from the WL and the CMB analysis. This means that \DIFdelbegin \DIFdel{hot DM }\DIFdelend \DIFaddbegin \DIFadd{a HDM }\DIFaddend particle can not make up more than 8-9\% of the total DM budget.

The constraints on $f_{\rm hdm}$ become weaker when going to larger particle masses. For the cosmic shear (and CMB) analysis we obtain the limits $f_{\rm hdm}<0.16$ ($<0.24$) for $m_{\rm hdm}\leq 50$ eV and $f_{\rm hdm}<0.3$ ($<0.55$) for $m_{\rm hdm}\leq 100$ eV. 

In Fig.~\ref{fig:mass_limit} we also show the constraints of the combined \kidsdata \ and Planck-18 analysis. They are slightly weaker than the limits obtained with the runs based on the individual weak-lensing cosmic shear and CMB data. This surprising result is caused by the existing clustering (or $S_8$) tension between the two data-sets. It turns out that the tension is compensated in the combined chain by allowing for slightly higher values of the hot-to-total DM fraction. 

Parts of the MDM parameter ranges investigated here were explored in the past using data from the Lyman-$\alpha$ forest \citep{boyarsky_lyman-alpha_2009, baur_constraints_2017} and Milky-Way satellite counts \citep{Schneider:2014rda}. These studies found constraints of $f_{\rm hdm}\sim 0.1-0.2$ for small particle masses which is only slightly weaker than our constraints. However, they only focused on the regime above $m_{\rm hdm}\sim 0.2$ keV and they did not perform a Bayesian inferences analysis including cosmological parameters. Furthermore, the Lyman-$\alpha$ studies assumed a IGM temperature-evolution that follows a power law which is known to yield very constraining results \citep{garzilli_how_2021}.

We have focused this work on the full exploitation of small scale information in large scale structure. While Lyman-$\alpha$ probe the structure formation at high redshift, CMB lensing probes the universe at a similar redshift range on larger scales. Recent data as published by ACT \citep{madhavacheril_atacama_2023} and SPT \citep{pan_measurement_2023} could therefore help to constrain low-mass particles with large free-streaming scales.


\DIFdelbegin %DIFDELCMD < \begin{figure*}[!htb]
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \begin{figure}[!h]
\DIFaddendFL \centering
\DIFdelbeginFL %DIFDELCMD < \includegraphics[width=0.7\textwidth]{included_plots/constraints.pdf}
%DIFDELCMD < %%%
\DIFdelendFL \DIFaddbeginFL \includegraphics[width=0.52\textwidth]{included_plots/mdm_limits_square.pdf}
\DIFaddendFL \caption{Constraints on the \DIFdelbeginFL \DIFdelFL{mixed dark matter }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{MDM }\DIFaddendFL ($\Lambda$MDM) model from weak lensing (\kidsdata) in green, the CMB (Planck-18 TTTEEE) in blue, and the combined WL+CMB in red (dotted line). The$\Lambda$MDM model is parametrised by the thermal mass of the hot species ($m_{\rm hdm}$) and the fraction of hot-to-total \DIFdelbeginFL \DIFdelFL{dark matter }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{DM }\DIFaddendFL ($f_{\rm hdm}$). The top-left corner of the plot corresponds to the excluded region. All contours are shown at the 95\% confidence level.}  
\label{fig:mass_limit} 
\DIFdelbeginFL %DIFDELCMD < \end{figure*}
%DIFDELCMD < %%%
\DIFdelend \DIFaddbegin \end{figure}
\DIFaddend 

\DIFdelbegin \subsubsection{\DIFdel{Comparison to other work}}
%DIFAUXCMD
\addtocounter{subsubsection}{-1}%DIFAUXCMD
\DIFdelend \DIFaddbegin \subsection{\DIFadd{Comparison to other work}}
\DIFaddend In a recent study by \cite{das_non-thermal_2022} a MDM model with additional neutrino-like sub-species was investigated at the linear level. The paper focused on Planck data combined with BAO measurements from the BOSS survey as well as the Pantheon SNIa catalogue data. An additional prior mimicking the $S_8$ measurement from \kidsdata{} \citep{heymans_kids-1000_2021} was included in the analysis. Note that their approach included results obtained under the premises of $\Lambda$CDM and can therefore only be used as an approximation.

Converting the model of \cite{das_non-thermal_2022} into our parametrisation, we find that their best-fit model (which was claimed to alleviate the $S_8$ tension) corresponds to $m_{\rm therm,hdm}=11.36$~eV and $f_{\text{hdm}}=0.08$ \citep[see table~III in][]{das_non-thermal_2022}. Interestingly, this point is right on the 95\% confidence level of our cosmic shear analysis (see Fig.~\ref{fig:mass_limit}), which means that our results neither confirm nor strongly disfavour the best fitting model found by \cite{das_non-thermal_2022}. For a description of the different ways to parameterize light relics, we refer the reader to \cite{acero_cosmological_2009}.


A recent forecast study by \citet{Schneider:2019snl, schneider_baryonic_2020} investigated the potential of the Euclid weak-lensing survey to constrain the MDM model. They found that Euclid will provide much stronger constraints on the mass and fraction of a potential \DIFdelbegin \DIFdel{hot dark matter }\DIFdelend \DIFaddbegin \DIFadd{HDM }\DIFaddend particle. Assuming a $\Lambda$CDM universe, the reported limits are $f_{\rm hdm}<0.01$ for $m_{\rm hdm}\lesssim 30$ eV (at the 95\% confidence level). This confirms that future, stage-IV lensing surveys will be able to detect hot particle sub-species even if they only make up a percent of the total \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend budget. 


Similarly to \cite{das_non-thermal_2022}, a recent study by \cite{rogers_5_2024} found preference for a MDM type suppression in the eBOSS Lyman-$\alpha$ forest data. The parameters they find to alleviate the tension of 4.9$\sigma$ to 1.34$\sigma$ is $\mathrm{log}(m_{\rm wdm})=1.01_{-0.44}^{+0.30}$ and $f_{\mathrm{wdm}}=0.0219_{-0.0042}^{+0.0030}$. The 10eV mass which was found to alleviate the tension is right at the edge of our prior, and the $f_{\mathrm{wdm}}$ fraction of 0.02 is comfortably inside our constraints. While the results presented in \cite{rogers_5_2024} seem coherent with what we have found, more stringent weak lensing data would be required to probe these low fractions of MDM.


\subsection{Impact on the $S_8$ tension} \label{sec:impact_S8}
A further goal of this work \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{was }\DIFaddend to investigate the effects of the $\Lambda$MDM model on the $S_8$ tension. The gradual power suppression towards small scales caused by a subdominant \DIFdelbegin \DIFdel{hot DM }\DIFdelend \DIFaddbegin \DIFadd{HDM }\DIFaddend species could affect the nonlinear clustering by pushing the weak-lensing estimates for $S_8$ further up. This could then lead to a better agreement with the measurements from the CMB.

\DIFaddbegin \begin{figure*}[!htb]
 \centering
    \includegraphics[width=6.5in,trim=0cm 1.5cm 0.cm 4cm]{included_plots/OM_S8_MDM_LCDM.png} %DIF > 

    \caption{\DIFaddFL{Posterior contours in the $S_8-\Omega_m$ plane for the $\Lambda$CDM (left) and $\Lambda$MDM models (right) at 68 and 95 \% confidence level. The green, blue, and red  contours correspond to the cosmic shear (\kidsdata), the CMB (Planck-18 TTTEEE) and the combined analysis. 
}}
\label{fig:S8}
\end{figure*}





\DIFaddend In Fig.~\ref{fig:S8} we plot the two-dimensional posterior contours of $S_8$ and $\Omega_m$ for both the $\Lambda$CDM and $\Lambda$MDM scenarios. The weak-lensing posteriors (green) are indeed pushed to somewhat higher values of $S_8$ in the case of $\Lambda$MDM, but the shift is not very significant. At the same time the posterior from the CMB analysis (blue) moves slightly down, helping to alleviate the $S_8$ tension. For completeness in Fig.~\ref{fig:S8}, we also provide the results from the combined \kidsdata \ and Planck-18 TTTEEE analysis . The corresponding posteriors are shown in red. Not surprisingly, they lie between the results from the individual weak lensing and CMB analyses.
The posterior means for \kidsdata{}  are $S_8=0.749_{-0.029}^{+0.034}$ and $S_8=0.754_{-0.030}^{+0.034}$ for $\Lambda$CDM and $\Lambda$MDM respectively. For the Planck 18 data the values are $S_8=0.841\pm 0.017 $ and $S_8=0.832\pm 0.019 $ for $\Lambda$CDM and $\Lambda$MDM respectively.
We find that the remaining cosmological parameters are not modified by the change of model. 
We \DIFdelbegin \DIFdel{use }\DIFdelend \DIFaddbegin \DIFadd{used }\DIFaddend two metrics to estimate the tension, which we refer to as 2D and 1D.

To calculate the 2D tension, we \DIFdelbegin \DIFdel{use }\DIFdelend \DIFaddbegin \DIFadd{used }\DIFaddend the {\fontfamily{lmtt}\selectfont tensiometer} package \citep{raveri_non-gaussian_2021}. The package first computes the difference between the parameters in the chains and then estimates the probability of the shift using a Kernel Density Estimate algorithm (KDE) described in \cite{raveri_quantifying_2020}. Formally, we \DIFdelbegin \DIFdel{obtain }\DIFdelend \DIFaddbegin \DIFadd{obtained }\DIFaddend a reduction of the tension from 2.9$\sigma$ in $\Lambda$CDM to 1.6$\sigma$ in the $\Lambda$MDM model (see also Table~\ref{tab:tension_metric}). 

When computing the gaussian 1D tension in $S_8$, we \DIFdelbegin \DIFdel{use the metric used in }\DIFdelend \DIFaddbegin \DIFadd{used the metric from }\DIFaddend \cite{asgari_kids-1000_2021} that is given as
\begin{eqnarray}
    \label{eq:S8-tension-def}
    & &\tau_{S_8} = \frac{S_8^{\rm CMB} - S_8^{\rm WL}}{\sqrt{\rm{Var}\left[S_8^{\rm CMB}\right] + \rm{Var}\left[S_8^{\rm WL}\right]}},
\end{eqnarray}
where $S_8^{\rm CMB}$ and $S_8^{\rm WL}$ are the most probable values derived from CMB and WL observations respectively. In the denominator, the variance of the same quantities are used. In this 1D framework, the tension is reduced from 2.4$\sigma$ to 2.0$\sigma$ only. 
While the tension values computed using the 1D and 2D estimates differ quite strongly, the non Gaussian shapes of the weak lensing contours tend to make us favour the 2D tension estimate based on parameter shifts.


\begin{table}
\centering
\renewcommand{\arraystretch}{1.3}
\scalebox{0.85}{
\begin{tabular}{l|c|c}
 & Planck-18 $\Lambda$CDM & Planck-18 $\Lambda$MDM \\
\hline \hline 
KiDS-1000 $\Lambda$CDM & 2.9 $\sigma$ & 1.7 $\sigma$ \\
% \hline
KiDS-1000 $\Lambda$MDM & 1.7 $\sigma$ & 1.6 $\sigma$ \\
\end{tabular}}
\caption{2D tension metrics between Planck-18 and \kidsdata{} datasets for $\Lambda$CDM and $\Lambda$MDM models computed using parameter shifts in the $\Omega_m - S_8$ plane with the {\tt tensiometer} package.}
\label{tab:tension_metric}
\end{table}


\DIFdelbegin %DIFDELCMD < \begin{figure*}[!htb]
%DIFDELCMD <  \centering
%DIFDELCMD <     \includegraphics[width=3.4in]{included_plots/Fabian_lcdm.pdf} %%%
%DIF < 
    \DIFdelFL{\qquad
    }%DIFDELCMD < \includegraphics[width=3.4in]{included_plots/Fabian_hdm.pdf} %%%
%DIF < 
    %DIFDELCMD < \caption{%
{%DIFAUXCMD
\DIFdelFL{Posterior contours of the $S_8-\Omega_m$ plane for the $\Lambda$CDM (left) and $\Lambda$MDM models (right) at 68 and 95 \% confidence level. The green, blue, and red  contours correspond to the cosmic shear (\kidsdata), the CMB (Planck-18 TTTEEE) and the combined analysis. 
}}
%DIFAUXCMD
%DIFDELCMD < \label{fig:S8}
%DIFDELCMD < \end{figure*}
%DIFDELCMD < %%%
\DIFdelend %DIF >  \subsubsection{Redshift dependence of the suppression}
%DIF >  In \citet{garcia-garcia_growth_2021} observations from cosmic shear, galaxy clustering and CMB lensing are combined to investigate the origin of the $S_8$ tension and its redshift dependence. They show that the $\Lambda$CDM model fits the data well except for a lower $S_8$ value and that the strongest deviation from the Planck-18 $S_8$ value is driven by the cosmic shear data. In their Fig. 8, \citet{garcia-garcia_growth_2021} additionally show at which redshift the deviation from Planck-18 $S_8$ values is the strongest. Combining different data sets, they found that the lower $S_8$ values are driven by data from the redshift range $z\in[0.25,0.6]$. Cosmic shear observations are the most sensitive to these ranges and future surveys, such as Euclid and Vera C. Rubin Observatory \citep{sartoris_next_2016,ivezic_lsst_2018}, will help to probe a higher redshift regime with deeper images in which the effects of MDM are stronger. 

%DIF >  \begin{figure*}[!htb]
%DIF >   \centering
%DIF >      \includegraphics[width=3.4in]{included_plots/Fabian_lcdm.pdf} %
%DIF >      \qquad
%DIF >      \includegraphics[width=3.4in]{included_plots/Fabian_hdm.pdf} %
%DIF >      \caption{Posterior contours of the $S_8-\Omega_m$ plane for the $\Lambda$CDM (left) and $\Lambda$MDM models (right) at 68 and 95 \% confidence level. The green, blue, and red  contours correspond to the cosmic shear (\kidsdata), the CMB (Planck-18 TTTEEE) and the combined analysis. 
%DIF >  }
%DIF >  \label{fig:S8}
%DIF >  \end{figure*}
\DIFaddbegin 


\DIFaddend \section{Conclusion} \label{sec:conclusion}
The presence of a sub-dominant \DIFdelbegin \DIFdel{hot dark matter (HDM ) }\DIFdelend \DIFaddbegin \DIFadd{HDM }\DIFaddend species, such as \DIFdelbegin \DIFdel{for example }\DIFdelend an additional neutrino particle, is a straight-forward extension of the $\Lambda$CDM scenario. In this paper\DIFdelbegin \DIFdel{we explore }\DIFdelend \DIFaddbegin \DIFadd{, we explored }\DIFaddend the power of cosmic shear together with CMB temperature and polarisation data to constrain the mixed DM model ($\Lambda$MDM) which is parametrised by the (thermal) particle mass of the hot species ($m_{\rm hdm}$) and the hot-to-total \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend fraction ($f_{\rm hdm}$). As observations we use the \kidsdata \ band power data from \citet{asgari_kids-1000_2021} as well as the Planck-18 TTTEEE data from \citet{planck_coll_planck_2020}. 


We find new constraints on the $\Lambda$MDM parameters that are summarised in Fig.~\ref{fig:mass_limit}. At the 95\% confidence level, the hot-to-total DM fraction is limited to $f_{\rm hdm}<0.08$ for a hot species with $m_{\rm hdm}\leq 20$ eV. This limit is weakened to $f_{\rm hdm}<0.16$ for $m_{\rm hdm}\leq 50$ eV and $f_{\rm hdm}<0.30$ for $m_{\rm hdm}\leq 100$ eV. Scenarios with (thermal) particle masses beyond $m_{\rm hdm}\sim 200$ eV remain unconstrained by the weak lensing and CMB data.

Next to providing constraints, we also \DIFdelbegin \DIFdel{investigate }\DIFdelend \DIFaddbegin \DIFadd{investigated }\DIFaddend the $S_8$ (or lensing) tension describing the clustering mismatch between cosmic shear probes and the CMB data. We find that the $S_8$ tension is decreased from 2.9$\sigma$ in $\Lambda$CDM to 1.6$\sigma$ in the $\Lambda$MDM model. This  improvement is caused by both a slight upper shift of the \kidsdata \ as well as a small downward shift of Planck-18 TTTEEE contours. The two dimensional $\Omega_m-S_8$ posterior contours are illustrated in Fig.~\ref{fig:S8}. Using 1D estimates the reduction in tension is milder, from 2.4$\sigma$ to 2.0$\sigma$. While these estimates are quite different we tend to favour the 2D parameter shift methods as it was designed to capture non-Gaussian features in the posteriors. 



In the near future\DIFaddbegin \DIFadd{, }\DIFaddend stage-IV lensing surveys such as Euclid will allow us to further probe the $\Lambda$MDM model. In particular, it will be possible to constrain models where only about 1\% of the DM sector is made of a hot particle. This is about a factor of ten improvement with respect to current weak-lensing observations. 

%


\begin{acknowledgements}

For the plotting routines we used the {\fontfamily{lmtt}\selectfont GetDist } \citep{lewis_getdist_2019} and {\fontfamily{lmtt}\selectfont matplotlib} \citep{hunter_matplotlib_2007} packages. 

We \DIFaddbegin \DIFadd{also }\DIFaddend thank Giovanni Aric\`o and Andrej Obuljen for informing discussions.
This work is supported by the Swiss National Science Foundation under grant number PCEFP2$\_$181157.
Nordita is supported in part by NordForsk.
The \kidsdata \ data is based on observations made with ESO Telescopes at the La Silla Paranal Observatory under programme IDs 177.A-3016, 177.A-3017, 177.A-3018 and 179.A-2004, and on data products produced by the KiDS consortium. The KiDS production team acknowledges support from: Deutsche Forschungsgemeinschaft, ERC, NOVA and NWO-M grants; Target; the University of Padova, and the University Federico II (Naples).
We \DIFdelbegin \DIFdel{use }\DIFdelend \DIFaddbegin \DIFadd{used }\DIFaddend the gold sample of weak lensing and photometric redshift measurements from the fourth data release of the Kilo-Degree Survey (\cite{kuijken_fourth_2019}, \cite{wright_photometric_2020}, \cite{hildebrandt_kids-1000_2021}, \cite{giblin_kids-1000_2021}), hereafter referred to as \kidsdata. Cosmological parameter constraints from KiDS-1000 have been presented in \cite{asgari_kids-1000_2021} (cosmic shear), \cite{heymans_kids-1000_2021} (3×2pt) and \cite{troster_kids-1000_2021} (beyond $\Lambda$CDM), with the methodology presented in \cite{joachimi_kids-1000_2021}. Fabian Hervas Peters acknowledges support from the Centre National d\'Etudes Spatiales.
\end{acknowledgements}

% WARNING
%-------------------------------------------------------------------
% Please note that we have included the references to the file aa.dem in
% order to compile it, but we ask you to:
%
% - use BibTeX with the regular commands:
%   \bibliographystyle{aa} % style aa.bst
%   \bibliography{Yourfile} % your references Yourfile.bib
%
% - join the .bib files when you upload your source files
%-------------------------------------------------------------------
\bibliography{first_ZOTERO,actual_paper}
\DIFdelbegin %DIFDELCMD < \bibliographystyle{aa}
%DIFDELCMD < %%%
\DIFdelend \DIFaddbegin \bibliographystyle{aa2}
\DIFaddend \appendix
\DIFaddbegin 

\DIFaddend \section{Degeneracy with \DIFdelbegin \DIFdel{Baryonic Feedback Parameters}\DIFdelend \DIFaddbegin \DIFadd{baryonic feedback parameters}\DIFaddend }\label{appendix:baryons}
It was shown in \cite{parimbelli_mixed_2021} that the baryonification scheme can be considered independently from the MDM parameters up to k=5h/Mpc at the percent level precision. As described in Section~\ref{sec:CSsig} the baryonic feedback parameters \DIFdelbegin \DIFdel{are }\DIFdelend \DIFaddbegin \DIFadd{were }\DIFaddend treated as separate from MDM effects. Effectively\DIFdelbegin \DIFdel{we have }\DIFdelend \DIFaddbegin \DIFadd{, }\DIFaddend broad priors on our baryonic feedback parameters \DIFdelbegin \DIFdel{, allowing }\DIFdelend \DIFaddbegin \DIFadd{allowed }\DIFaddend for a large range of feedback suppressions. This broad prior \DIFdelbegin \DIFdel{is }\DIFdelend \DIFaddbegin \DIFadd{was }\DIFaddend necessary to provide conservative constraints on the MDM parameters. We show in Fig.~\ref{fig:BF_MDM} that the baryonic feedback parameters are mainly prior dominated. Recent works use external datasets to constraint baryonic feedback suppresions, such as X-ray and kSZ data \citep{schneider_constraining_2022}, tSZ data \citep{pandey_inferring_2023} or gas density profiles from deep X-ray observations \citep{grandis2023determining}. This kind of study should improve the constraints obtained on the MDM parameters, as it would allow to disentangle baryonic processes from free-streaming \DIFdelbegin \DIFdel{dark matter }\DIFdelend \DIFaddbegin \DIFadd{DM }\DIFaddend effects. We leave this investigation to future work. 

\begin{figure}

    \includegraphics[width=3.4in]{included_plots/BF_MDM.pdf} %
    \caption{Posterior contours of the \DIFdelbeginFL \DIFdelFL{Baryonic Feeback }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{baryonic feedback }\DIFaddendFL and MDM Parameters at the 68 and 95 \% confidence level. The \DIFdelbeginFL \DIFdelFL{Baryonic Feedback }\DIFdelendFL \DIFaddbeginFL \DIFaddFL{baryonic feedback }\DIFaddendFL parameters are prior-dominated.
}

\label{fig:BF_MDM}
\end{figure}


\end{document}



